Constraints on the X-ray-to-radio fluence ratio of FRB 20240114A

We report on multiwavelength observations of FRB 20240114A, a nearby (z=0.13), hyperactive, repeating fast radio burst that was discovered in January 2024. We performed simultaneous observations of the source with the Effelsberg 100-m radio telescope, the Thai National Radio Telescope, the Astropeiler Stockert, and the X-ray satellite XMM-Newton in May 2024. On May 23, 2024, we detected 459 bursts from the source using the Ultra-Broad-Band (UBB) receiver of the Effelsberg telescope, covering a frequency range from 1.3 GHz to 6 GHz. All bursts have simultaneous X-ray coverage, which allows us to put stringent constraints on the X-ray-to-radio fluence ratio, $\eta_{x/r}$, of FRB 20240114A. In this work, we focus on the three brightest radio bursts detected during the campaign. The brightest burst exhibits a radio fluence of $1.4\times 10^{-17}$ erg cm$^{-2}$, while the $3\sigma$ upper limit of the 0.2$-$12 keV absorption-corrected X-ray burst fluence lies in the range of $3.4\times 10^{-11}$ erg cm$^{-2}$ to $1.7\times 10^{-10}$ erg cm$^{-2}$, depending on the spectral model. Assuming a 10 keV black-body spectrum, the X-ray-to-radio fluence ratio can be constrained to $\eta_{x/r}<1.2\times10^{7}$. A cutoff power law ($\Gamma=1.56$, cutoff at 84 keV) is also considered, physically motivated by the Galactic magnetar SGR 1935+2154, which has previously shown X-ray bursts associated with FRB-like radio bursts at a measured X-ray-to-radio fluence ratio of $\eta_{x/r}\sim2.5\times 10^{5}$ (1$-$250 keV). In this scenario, we find that $\eta_{x/r}<2.4\times 10^6$. Our results are consistent with FRB 20240114A being powered by a mechanism similar to that of SGR 1935+2154. We show that future multiwavelength campaigns will be able to improve this limit if sufficiently bright radio bursts are observed with simultaneous X-ray coverage.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2023
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)
  linenoaa.sty	  Style file for line numbering


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

